Fractured Glass, Failing Cameras: Simulating Physics-Based Adversarial Samples for Autonomous Driving Systems

While much research has recently focused on generating physics-based adversarial samples, a critical yet often overlooked category originates from physical failures within on-board cameras-components essential to the perception systems of autonomous vehicles. Camera failures, whether due to external stresses causing hardware breakdown or internal component faults, can directly jeopardize the safety and reliability of autonomous driving systems. Firstly, we motivate the study using two separate real-world experiments to showcase that indeed glass failures would cause the detection based neural network models to fail. Secondly, we develop a simulation-based study using the physical process of the glass breakage to create perturbed scenarios, representing a realistic class of physics-based adversarial samples. Using a finite element model (FEM)-based approach, we generate surface cracks on the camera image by applying a stress field defined by particles within a triangular mesh. Lastly, we use physically-based rendering (PBR) techniques to provide realistic visualizations of these physically plausible fractures. To assess the safety implications, we apply the simulated broken glass effects as image filters to two autonomous driving datasets- KITTI and BDD100K- as well as the large-scale image detection dataset MS-COCO. We then evaluate detection failure rates for critical object classes using CNN-based object detection models (YOLOv8 and Faster R-CNN) and a transformer-based architecture with Pyramid Vision Transformers. To further investigate the distributional impact of these visual distortions, we compute the Kullback-Leibler (K-L) divergence between three distinct data distributions, applying various broken glass filters to a custom dataset (captured through a cracked windshield), as well as the KITTI and Kaggle cats and dogs datasets.

==> bdd100_results.txt <==
Per-class AP at IoU=0.25:
Class pedestrian: AP=0.7512
Class rider: AP=0.5785
Class car: AP=0.8875
Class truck: AP=0.6477
Class bus: AP=0.6630
Class train: AP=0.0121
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.8212
Class traffic sign: AP=0.7717
Mean AP: 0.5133
Per-class AP at IoU=0.25:
Class pedestrian: AP=0.2929
Class rider: AP=0.3400
Class car: AP=0.5954
Class truck: AP=0.5357
Class bus: AP=0.6235
Class train: AP=0.0052
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.2644
Class traffic sign: AP=0.3241
(Real x BDD100k)
Mean AP 0.3859811027768577
Per-class AP at IoU=0.25:
Class pedestrian: AP=0.6087
Class rider: AP=0.4840
Class car: AP=0.7683
Class truck: AP=0.5564
Class bus: AP=0.5818
Class train: AP=0.0029
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.3814
Class traffic sign: AP=0.4763

Mean AP: 0.2981
Clean
Per-class AP at IoU=0.5:
Class pedestrian: AP=0.6647
Class rider: AP=0.4940
Class car: AP=0.8037
Class truck: AP=0.6197
Class bus: AP=0.6470
Class train: AP=0.0030
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.6298
Class traffic sign: AP=0.7058
Mean AP: 0.4568
Simulated x BDD100k
Per-class AP at IoU=0.5:
Class pedestrian: AP=0.2595
Class rider: AP=0.3147
Class car: AP=0.5678
Class truck: AP=0.5202
Class bus: AP=0.6137
Class train: AP=0.0015
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.2217
Class traffic sign: AP=0.3045
(Real x BDD100k)
Mean AP 0.3494227481615721
Per-class AP at IoU=0.5:
Class pedestrian: AP=0.5433
Class rider: AP=0.4325
Class car: AP=0.7014
Class truck: AP=0.5283
Class bus: AP=0.5579
Class train: AP=0.0017
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.2953
Class traffic sign: AP=0.4338


(Clean)
Per-class AP at IoU=0.75:
Class pedestrian: AP=0.2706
Class rider: AP=0.1910
Class car: AP=0.4623
Class truck: AP=0.4703
Class bus: AP=0.5122
Class train: AP=0.0030
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.1137
Class traffic sign: AP=0.3245
Mean AP: 0.2348

(simulated X BDD100k)
Per-class AP at IoU=0.75:
Class pedestrian: AP=0.1060
Class rider: AP=0.1231
Class car: AP=0.4299
Class truck: AP=0.4252
Class bus: AP=0.5426
Class train: AP=0.0001
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.0680
Class traffic sign: AP=0.1811
Mean AP: 0.1876
(Real x Dataset)
Mean AP 0.19855903317591186
Per-class AP at IoU=0.75:
Class pedestrian: AP=0.2272
Class rider: AP=0.1512
Class car: AP=0.4597
Class truck: AP=0.3823
Class bus: AP=0.4565
Class train: AP=0.0004
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.0735
Class traffic sign: AP=0.2348


(Simulated)
Faster-RCNN (0.25)
Mean AP 0.28990338961755513
Per-class AP at IoU=0.25:
Class pedestrian: AP=0.2993
Class rider: AP=0.3802
Class car: AP=0.5573
Class truck: AP=0.5245
Class bus: AP=0.5708
Class train: AP=0.0000
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.2632
Class traffic sign: AP=0.3037
Mean AP: 0.2899

Per-class AP at IoU=0.5:
Class pedestrian: AP=0.2682
Class rider: AP=0.3559
Class car: AP=0.5296
Class truck: AP=0.5118
Class bus: AP=0.5628
Class train: AP=0.0000
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.2294
Class traffic sign: AP=0.2877
Mean AP: 0.2745

Per-class AP at IoU=0.75:
Class pedestrian: AP=0.1117
Class rider: AP=0.1635
Class car: AP=0.4009
Class truck: AP=0.4190
Class bus: AP=0.4943
Class train: AP=0.0000
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.0635
Class traffic sign: AP=0.1614
Mean AP: 0.1814

(Real x Dataset)
Per-class AP at IoU=0.25:
Class pedestrian: AP=0.6014
Class rider: AP=0.4898
Class car: AP=0.7553
Class truck: AP=0.5552
Class bus: AP=0.5603
Class train: AP=0.0000
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.3950
Class traffic sign: AP=0.4500
Mean AP: 0.3807

Per-class AP at IoU=0.5:
Class pedestrian: AP=0.5425
Class rider: AP=0.4385
Class car: AP=0.6880
Class truck: AP=0.5260
Class bus: AP=0.5365
Class train: AP=0.0000
Class motorcycle: AP=0.0000
Class bicycle: AP=0.0000
Class traffic light: AP=0.3182
Class traffic sign: AP=0.4121
Mean AP: 0.3462


